A Novel Compact Dual-Band Antenna Design for WLAN Applications

A novel and compact dual band planar antenna for 2.4/5.2/5.8-GHz wireless local area network(WLAN) applications is proposed and studied in this paper. The antenna comprises of a T-shaped and a F-shaped element to generate two resonant modes for dual band operation. The two elements can independently control the operating frequencies of the two excited resonant modes. The T-element which is fed directly by a 50 $\Omega$ microstrip line generates a frequency band at around 5.2 GHz and the antenna parameters can be adjusted to generate a frequency band at 5.8 GHz as well, thus covering the two higher bands of WLAN systems individually. By couple-feeding the F-element through the T-element, a frequency band can be generated at 2.4 GHz to cover the lower band of WLAN system. Hence, the two elements together are very compact with a total area of only 11$\times$6.5 mm$^{2}$. A thorough parametric study of key dimensions in the design has been performed and the results obtained have been used to present a generalized design approach. Plots of the return loss and radiation pattern have been given and discussed in detail to show that the design is a very promising candidate for WLAN applications.

==> fgd.txt <==
\begin{figure}[!t]
  \centering
  \subfigure[]
  {
      \includegraphics[width=1.0in]{ellip}
      \label{ellipse}
  }
  \subfigure[]
  {
      \includegraphics[width=1.0in]{circle}
      \label{circle}
  }
  \subfigure[]
  {
      \includegraphics[width=1.0in]{drop}
      \label{drop}
  }
    \\
    \subfigure[]
  {
      \includegraphics[width=1.0in]{small}
      \label{small}
  }
  \subfigure[]
  {
      \includegraphics[width=1.0in]{big}
      \label{big}
      }
  \subfigure[]
  {
      \includegraphics[width=1.0in]{eggfabrik40}
      \label{pcb}
  }
  \caption{Various Antenna Configurations: (a) $k=0$, $r=0.6$ (ellipse) (b) $k=0$, $r=0.6$, $w_{s}=l_{s}/2$ (circle) (c) $k=90$, $r=0.6$ (d) $k=40$, $r=0.3$ (e) $k=40$, $r=0.7$ (f) $k=40$, $r=0.6$ (fabricated prototype)}
  \label{proto1}
\end{figure}


==> varactor_diode__ZZ/archive.txt <==
varactor_diode_prj
1
